Porting HTM Models to the Heidelberg Neuromorphic Computing Platform

Hierarchical Temporal Memory (HTM) is a computational theory of machine intelligence based on a detailed study of the neocortex. The Heidelberg Neuromorphic Computing Platform, developed as part of the Human Brain Project (HBP), is a mixed-signal (analog and digital) large-scale platform for modeling networks of spiking neurons. In this paper we present the first effort in porting HTM networks to this platform. We describe a framework for simulating key HTM operations using spiking network models. We then describe specific spatial pooling and temporal memory implementations, as well as simulations demonstrating that the fundamental properties are maintained. We discuss issues in implementing the full set of plasticity rules using Spike-Timing Dependent Plasticity (STDP), and rough place and route calculations. Although further work is required, our initial studies indicate that it should be possible to run large-scale HTM networks (including plasticity rules) efficiently on the Heidelberg platform. More generally the exercise of porting high level HTM algorithms to biophysical neuron models promises to be a fruitful area of investigation for future studies.

==> assets/spatial_pooler/learning/report_trained.csv <==
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.025000000000000001	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.050000000000000003	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.074999999999999997	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.125	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.14999999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.17499999999999999	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.20000000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.22500000000000001	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.25	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.27500000000000002	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.29999999999999999	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.32500000000000001	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.34999999999999998	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.375	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.40000000000000002	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.42499999999999999	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.025000000000000001
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.025000000000000001
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.025000000000000001
0.45000000000000001	0.0
0.45000000000000001	0.025000000000000001
0.45000000000000001	0.0
0.45000000000000001	0.025000000000000001
0.45000000000000001	0.0
0.45000000000000001	0.025000000000000001
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.025000000000000001
0.45000000000000001	0.0
0.45000000000000001	0.025000000000000001
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.45000000000000001	0.0
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.0
0.47499999999999998	0.0
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.0
0.47499999999999998	0.074999999999999997
0.47499999999999998	0.0
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.0
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.0
0.47499999999999998	0.0
0.47499999999999998	0.074999999999999997
0.47499999999999998	0.074999999999999997
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.074999999999999997
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.074999999999999997
0.47499999999999998	0.074999999999999997
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.0
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.0
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.125
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.10000000000000001
0.47499999999999998	0.0
0.47499999999999998	0.0
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.0
0.47499999999999998	0.050000000000000003
0.47499999999999998	0.025000000000000001
0.47499999999999998	0.025000000000000001
0.5	0.050000000000000003
0.5	0.10000000000000001
0.5	0.074999999999999997
0.5	0.17499999999999999
0.5	0.125
0.5	0.074999999999999997
0.5	0.17499999999999999
0.5	0.10000000000000001
0.5	0.22500000000000001
0.5	0.125
0.5	0.0
0.5	0.17499999999999999
0.5	0.17499999999999999
0.5	0.050000000000000003
0.5	0.074999999999999997
0.5	0.17499999999999999
0.5	0.125
0.5	0.10000000000000001
0.5	0.10000000000000001
0.5	0.050000000000000003
0.5	0.050000000000000003
0.5	0.074999999999999997
0.5	0.14999999999999999
0.5	0.10000000000000001
0.5	0.125
0.5	0.14999999999999999
0.5	0.14999999999999999
0.5	0.074999999999999997
0.5	0.074999999999999997
0.5	0.17499999999999999
0.5	0.125
0.5	0.125
0.5	0.125
0.5	0.050000000000000003
0.5	0.10000000000000001
0.5	0.14999999999999999
0.5	0.17499999999999999
0.5	0.074999999999999997
0.5	0.074999999999999997
0.5	0.14999999999999999
0.5	0.025000000000000001
0.5	0.074999999999999997
0.5	0.10000000000000001
0.5	0.14999999999999999
0.5	0.10000000000000001
0.5	0.125
0.5	0.10000000000000001
0.5	0.10000000000000001
0.5	0.074999999999999997
0.5	0.20000000000000001
0.52500000000000002	0.17499999999999999
0.52500000000000002	0.14999999999999999
0.52500000000000002	0.25
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.17499999999999999
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.22500000000000001
0.52500000000000002	0.22500000000000001
0.52500000000000002	0.22500000000000001
0.52500000000000002	0.10000000000000001
0.52500000000000002	0.17499999999999999
0.52500000000000002	0.34999999999999998
0.52500000000000002	0.22500000000000001
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.25
0.52500000000000002	0.375
0.52500000000000002	0.32500000000000001
0.52500000000000002	0.27500000000000002
0.52500000000000002	0.27500000000000002
0.52500000000000002	0.25
0.52500000000000002	0.25
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.32500000000000001
0.52500000000000002	0.22500000000000001
0.52500000000000002	0.27500000000000002
0.52500000000000002	0.34999999999999998
0.52500000000000002	0.25
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.17499999999999999
0.52500000000000002	0.14999999999999999
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.25
0.52500000000000002	0.27500000000000002
0.52500000000000002	0.17499999999999999
0.52500000000000002	0.20000000000000001
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.22500000000000001
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.34999999999999998
0.52500000000000002	0.27500000000000002
0.52500000000000002	0.10000000000000001
0.52500000000000002	0.20000000000000001
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.29999999999999999
0.52500000000000002	0.27500000000000002
0.52500000000000002	0.32500000000000001
0.52500000000000002	0.25
0.52500000000000002	0.27500000000000002
0.55000000000000004	0.40000000000000002
0.55000000000000004	0.5
0.55000000000000004	0.45000000000000001
0.55000000000000004	0.5
0.55000000000000004	0.47499999999999998
0.55000000000000004	0.40000000000000002
0.55000000000000004	0.52500000000000002
0.55000000000000004	0.52500000000000002
0.55000000000000004	0.5
0.55000000000000004	0.40000000000000002
0.55000000000000004	0.5
0.55000000000000004	0.375
0.55000000000000004	0.55000000000000004
0.55000000000000004	0.47499999999999998
0.55000000000000004	0.34999999999999998
0.55000000000000004	0.45000000000000001
0.55000000000000004	0.40000000000000002
0.55000000000000004	0.52500000000000002
0.55000000000000004	0.45000000000000001
0.55000000000000004	0.45000000000000001
0.55000000000000004	0.45000000000000001
0.55000000000000004	0.47499999999999998
0.55000000000000004	0.55000000000000004
0.55000000000000004	0.5
0.55000000000000004	0.47499999999999998
0.55000000000000004	0.45000000000000001
0.55000000000000004	0.45000000000000001
0.55000000000000004	0.5
0.55000000000000004	0.45000000000000001
0.55000000000000004	0.55000000000000004
0.55000000000000004	0.5
0.55000000000000004	0.42499999999999999
0.55000000000000004	0.40000000000000002
0.55000000000000004	0.5
0.55000000000000004	0.5
0.55000000000000004	0.40000000000000002
0.55000000000000004	0.55000000000000004
0.55000000000000004	0.47499999999999998
0.55000000000000004	0.52500000000000002
0.55000000000000004	0.52500000000000002
0.55000000000000004	0.42499999999999999
0.55000000000000004	0.55000000000000004
0.55000000000000004	0.42499999999999999
0.55000000000000004	0.40000000000000002
0.55000000000000004	0.42499999999999999
0.55000000000000004	0.32500000000000001
0.55000000000000004	0.42499999999999999
0.55000000000000004	0.47499999999999998
0.55000000000000004	0.47499999999999998
0.55000000000000004	0.42499999999999999
0.57499999999999996	0.57499999999999996
0.57499999999999996	0.67500000000000004
0.57499999999999996	0.69999999999999996
0.57499999999999996	0.55000000000000004
0.57499999999999996	0.59999999999999998
0.57499999999999996	0.57499999999999996
0.57499999999999996	0.57499999999999996
0.57499999999999996	0.625
0.57499999999999996	0.65000000000000002
0.57499999999999996	0.67500000000000004
0.57499999999999996	0.69999999999999996
0.57499999999999996	0.55000000000000004
0.57499999999999996	0.625
0.57499999999999996	0.72499999999999998
0.57499999999999996	0.59999999999999998
0.57499999999999996	0.67500000000000004
0.57499999999999996	0.59999999999999998
0.57499999999999996	0.625
0.57499999999999996	0.59999999999999998
0.57499999999999996	0.625
0.57499999999999996	0.69999999999999996
0.57499999999999996	0.59999999999999998
0.57499999999999996	0.67500000000000004
0.57499999999999996	0.625
0.57499999999999996	0.67500000000000004
0.57499999999999996	0.57499999999999996
0.57499999999999996	0.625
0.57499999999999996	0.69999999999999996
0.57499999999999996	0.69999999999999996
0.57499999999999996	0.69999999999999996
0.57499999999999996	0.75
0.57499999999999996	0.5
0.57499999999999996	0.625
0.57499999999999996	0.75
0.57499999999999996	0.67500000000000004
0.57499999999999996	0.67500000000000004
0.57499999999999996	0.69999999999999996
0.57499999999999996	0.67500000000000004
0.57499999999999996	0.625
0.57499999999999996	0.625
0.57499999999999996	0.69999999999999996
0.57499999999999996	0.52500000000000002
0.57499999999999996	0.67500000000000004
0.57499999999999996	0.69999999999999996
0.57499999999999996	0.69999999999999996
0.57499999999999996	0.59999999999999998
0.57499999999999996	0.57499999999999996
0.57499999999999996	0.65000000000000002
0.57499999999999996	0.72499999999999998
0.57499999999999996	0.52500000000000002
0.59999999999999998	0.72499999999999998
0.59999999999999998	0.75
0.59999999999999998	0.80000000000000004
0.59999999999999998	0.77500000000000002
0.59999999999999998	0.80000000000000004
0.59999999999999998	0.77500000000000002
0.59999999999999998	0.82499999999999996
0.59999999999999998	0.69999999999999996
0.59999999999999998	0.72499999999999998
0.59999999999999998	0.72499999999999998
0.59999999999999998	0.80000000000000004
0.59999999999999998	0.75
0.59999999999999998	0.875
0.59999999999999998	0.80000000000000004
0.59999999999999998	0.77500000000000002
0.59999999999999998	0.77500000000000002
0.59999999999999998	0.80000000000000004
0.59999999999999998	0.67500000000000004
0.59999999999999998	0.69999999999999996
0.59999999999999998	0.69999999999999996
0.59999999999999998	0.75
0.59999999999999998	0.75
0.59999999999999998	0.75
0.59999999999999998	0.72499999999999998
0.59999999999999998	0.875
0.59999999999999998	0.75
0.59999999999999998	0.75
0.59999999999999998	0.77500000000000002
0.59999999999999998	0.77500000000000002
0.59999999999999998	0.75
0.59999999999999998	0.72499999999999998
0.59999999999999998	0.75
0.59999999999999998	0.77500000000000002
0.59999999999999998	0.75
0.59999999999999998	0.80000000000000004
0.59999999999999998	0.82499999999999996
0.59999999999999998	0.80000000000000004
0.59999999999999998	0.77500000000000002
0.59999999999999998	0.80000000000000004
0.59999999999999998	0.67500000000000004
0.59999999999999998	0.82499999999999996
0.59999999999999998	0.72499999999999998
0.59999999999999998	0.77500000000000002
0.59999999999999998	0.80000000000000004
0.59999999999999998	0.67500000000000004
0.59999999999999998	0.82499999999999996
0.59999999999999998	0.84999999999999998
0.59999999999999998	0.75
0.59999999999999998	0.72499999999999998
0.59999999999999998	0.77500000000000002
0.625	0.875
0.625	0.875
0.625	0.84999999999999998
0.625	0.90000000000000002
0.625	0.90000000000000002
0.625	0.92500000000000004
0.625	0.84999999999999998
0.625	0.84999999999999998
0.625	0.80000000000000004
0.625	0.875
0.625	0.84999999999999998
0.625	0.90000000000000002
0.625	0.82499999999999996
0.625	0.84999999999999998
0.625	0.90000000000000002
0.625	0.82499999999999996
0.625	0.875
0.625	0.90000000000000002
0.625	0.875
0.625	0.875
0.625	0.90000000000000002
0.625	0.875
0.625	0.875
0.625	0.80000000000000004
0.625	0.92500000000000004
0.625	0.875
0.625	0.90000000000000002
0.625	0.84999999999999998
0.625	0.90000000000000002
0.625	0.875
0.625	0.82499999999999996
0.625	0.84999999999999998
0.625	0.92500000000000004
0.625	0.82499999999999996
0.625	0.90000000000000002
0.625	0.875
0.625	0.84999999999999998
0.625	0.82499999999999996
0.625	0.94999999999999996
0.625	0.90000000000000002
0.625	0.84999999999999998
0.625	0.84999999999999998
0.625	0.84999999999999998
0.625	0.82499999999999996
0.625	0.84999999999999998
0.625	0.84999999999999998
0.625	0.875
0.625	0.80000000000000004
0.625	0.92500000000000004
0.625	0.875
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.97499999999999998
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.97499999999999998
0.65000000000000002	0.90000000000000002
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.97499999999999998
0.65000000000000002	0.90000000000000002
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.90000000000000002
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.90000000000000002
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.97499999999999998
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.97499999999999998
0.65000000000000002	0.97499999999999998
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.90000000000000002
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.97499999999999998
0.65000000000000002	0.97499999999999998
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.90000000000000002
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.90000000000000002
0.65000000000000002	0.97499999999999998
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.97499999999999998
0.65000000000000002	0.94999999999999996
0.65000000000000002	0.92500000000000004
0.65000000000000002	0.94999999999999996
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.97499999999999998
0.67500000000000004	1.0
0.67500000000000004	0.97499999999999998
0.67500000000000004	1.0
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.97499999999999998
0.67500000000000004	1.0
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.97499999999999998
0.67500000000000004	1.0
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.92500000000000004
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.97499999999999998
0.67500000000000004	1.0
0.67500000000000004	1.0
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.97499999999999998
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.97499999999999998
0.67500000000000004	1.0
0.67500000000000004	0.97499999999999998
0.67500000000000004	1.0
0.67500000000000004	1.0
0.67500000000000004	0.97499999999999998
0.67500000000000004	1.0
0.67500000000000004	0.94999999999999996
0.67500000000000004	0.97499999999999998
0.67500000000000004	1.0
0.67500000000000004	1.0
0.67500000000000004	0.94999999999999996
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	0.97499999999999998
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	0.97499999999999998
0.69999999999999996	0.97499999999999998
0.69999999999999996	1.0
0.69999999999999996	0.97499999999999998
0.69999999999999996	0.97499999999999998
0.69999999999999996	0.97499999999999998
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	0.97499999999999998
0.69999999999999996	1.0
0.69999999999999996	0.94999999999999996
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	0.97499999999999998
0.69999999999999996	0.97499999999999998
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	0.97499999999999998
0.69999999999999996	0.97499999999999998
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	1.0
0.69999999999999996	0.97499999999999998
0.69999999999999996	0.97499999999999998
0.69999999999999996	1.0
0.69999999999999996	0.97499999999999998
0.69999999999999996	0.97499999999999998
0.69999999999999996	0.97499999999999998
0.69999999999999996	1.0
0.69999999999999996	0.97499999999999998
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	0.97499999999999998
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	0.97499999999999998
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.72499999999999998	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.75	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.77500000000000002	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.80000000000000004	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.82499999999999996	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.84999999999999998	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.875	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.90000000000000002	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.92500000000000004	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.94999999999999996	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
0.97499999999999998	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0


==> assets/spatial_pooler/overlap/report.csv <==
0.0	0.10000000000000001
0.0	0.025000000000000001
0.0	0.050000000000000003
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.074999999999999997
0.0	0.025000000000000001
0.0	0.0
0.0	0.025000000000000001
0.0	0.074999999999999997
0.0	0.025000000000000001
0.0	0.074999999999999997
0.0	0.050000000000000003
0.0	0.050000000000000003
0.0	0.074999999999999997
0.0	0.10000000000000001
0.0	0.025000000000000001
0.0	0.0
0.0	0.025000000000000001
0.02	0.025000000000000001
0.02	0.074999999999999997
0.02	0.050000000000000003
0.02	0.050000000000000003
0.02	0.025000000000000001
0.02	0.0
0.02	0.0
0.02	0.10000000000000001
0.02	0.0
0.02	0.074999999999999997
0.02	0.050000000000000003
0.02	0.074999999999999997
0.02	0.025000000000000001
0.02	0.050000000000000003
0.02	0.050000000000000003
0.02	0.050000000000000003
0.02	0.074999999999999997
0.02	0.0
0.02	0.025000000000000001
0.02	0.050000000000000003
0.040000000000000001	0.0
0.040000000000000001	0.025000000000000001
0.040000000000000001	0.050000000000000003
0.040000000000000001	0.025000000000000001
0.040000000000000001	0.050000000000000003
0.040000000000000001	0.025000000000000001
0.040000000000000001	0.050000000000000003
0.040000000000000001	0.025000000000000001
0.040000000000000001	0.025000000000000001
0.040000000000000001	0.050000000000000003
0.040000000000000001	0.025000000000000001
0.040000000000000001	0.025000000000000001
0.040000000000000001	0.0
0.040000000000000001	0.025000000000000001
0.040000000000000001	0.050000000000000003
0.040000000000000001	0.050000000000000003
0.040000000000000001	0.074999999999999997
0.040000000000000001	0.074999999999999997
0.040000000000000001	0.025000000000000001
0.040000000000000001	0.0
0.059999999999999998	0.0
0.059999999999999998	0.025000000000000001
0.059999999999999998	0.10000000000000001
0.059999999999999998	0.025000000000000001
0.059999999999999998	0.050000000000000003
0.059999999999999998	0.074999999999999997
0.059999999999999998	0.050000000000000003
0.059999999999999998	0.074999999999999997
0.059999999999999998	0.10000000000000001
0.059999999999999998	0.0
0.059999999999999998	0.0
0.059999999999999998	0.074999999999999997
0.059999999999999998	0.050000000000000003
0.059999999999999998	0.025000000000000001
0.059999999999999998	0.025000000000000001
0.059999999999999998	0.0
0.059999999999999998	0.125
0.059999999999999998	0.074999999999999997
0.059999999999999998	0.025000000000000001
0.059999999999999998	0.10000000000000001
0.080000000000000002	0.050000000000000003
0.080000000000000002	0.050000000000000003
0.080000000000000002	0.0
0.080000000000000002	0.050000000000000003
0.080000000000000002	0.025000000000000001
0.080000000000000002	0.050000000000000003
0.080000000000000002	0.050000000000000003
0.080000000000000002	0.050000000000000003
0.080000000000000002	0.0
0.080000000000000002	0.125
0.080000000000000002	0.074999999999999997
0.080000000000000002	0.050000000000000003
0.080000000000000002	0.025000000000000001
0.080000000000000002	0.0
0.080000000000000002	0.125
0.080000000000000002	0.074999999999999997
0.080000000000000002	0.074999999999999997
0.080000000000000002	0.050000000000000003
0.080000000000000002	0.074999999999999997
0.080000000000000002	0.025000000000000001
0.10000000000000001	0.0
0.10000000000000001	0.0
0.10000000000000001	0.050000000000000003
0.10000000000000001	0.050000000000000003
0.10000000000000001	0.050000000000000003
0.10000000000000001	0.025000000000000001
0.10000000000000001	0.050000000000000003
0.10000000000000001	0.074999999999999997
0.10000000000000001	0.10000000000000001
0.10000000000000001	0.074999999999999997
0.10000000000000001	0.050000000000000003
0.10000000000000001	0.0
0.10000000000000001	0.125
0.10000000000000001	0.10000000000000001
0.10000000000000001	0.050000000000000003
0.10000000000000001	0.074999999999999997
0.10000000000000001	0.10000000000000001
0.10000000000000001	0.025000000000000001
0.10000000000000001	0.074999999999999997
0.10000000000000001	0.050000000000000003
0.12	0.10000000000000001
0.12	0.050000000000000003
0.12	0.050000000000000003
0.12	0.050000000000000003
0.12	0.074999999999999997
0.12	0.050000000000000003
0.12	0.074999999999999997
0.12	0.050000000000000003
0.12	0.025000000000000001
0.12	0.10000000000000001
0.12	0.025000000000000001
0.12	0.025000000000000001
0.12	0.10000000000000001
0.12	0.025000000000000001
0.12	0.10000000000000001
0.12	0.074999999999999997
0.12	0.050000000000000003
0.12	0.050000000000000003
0.12	0.025000000000000001
0.12	0.050000000000000003
0.14000000000000001	0.050000000000000003
0.14000000000000001	0.074999999999999997
0.14000000000000001	0.125
0.14000000000000001	0.074999999999999997
0.14000000000000001	0.074999999999999997
0.14000000000000001	0.10000000000000001
0.14000000000000001	0.10000000000000001
0.14000000000000001	0.050000000000000003
0.14000000000000001	0.025000000000000001
0.14000000000000001	0.050000000000000003
0.14000000000000001	0.125
0.14000000000000001	0.050000000000000003
0.14000000000000001	0.025000000000000001
0.14000000000000001	0.17499999999999999
0.14000000000000001	0.050000000000000003
0.14000000000000001	0.10000000000000001
0.14000000000000001	0.10000000000000001
0.14000000000000001	0.10000000000000001
0.14000000000000001	0.125
0.14000000000000001	0.025000000000000001
0.16	0.125
0.16	0.10000000000000001
0.16	0.10000000000000001
0.16	0.074999999999999997
0.16	0.125
0.16	0.050000000000000003
0.16	0.025000000000000001
0.16	0.050000000000000003
0.16	0.050000000000000003
0.16	0.050000000000000003
0.16	0.125
0.16	0.125
0.16	0.10000000000000001
0.16	0.125
0.16	0.10000000000000001
0.16	0.14999999999999999
0.16	0.10000000000000001
0.16	0.050000000000000003
0.16	0.074999999999999997
0.16	0.10000000000000001
0.17999999999999999	0.050000000000000003
0.17999999999999999	0.074999999999999997
0.17999999999999999	0.14999999999999999
0.17999999999999999	0.025000000000000001
0.17999999999999999	0.17499999999999999
0.17999999999999999	0.14999999999999999
0.17999999999999999	0.050000000000000003
0.17999999999999999	0.074999999999999997
0.17999999999999999	0.074999999999999997
0.17999999999999999	0.10000000000000001
0.17999999999999999	0.050000000000000003
0.17999999999999999	0.125
0.17999999999999999	0.025000000000000001
0.17999999999999999	0.125
0.17999999999999999	0.0
0.17999999999999999	0.050000000000000003
0.17999999999999999	0.050000000000000003
0.17999999999999999	0.050000000000000003
0.17999999999999999	0.050000000000000003
0.17999999999999999	0.17499999999999999
0.20000000000000001	0.074999999999999997
0.20000000000000001	0.074999999999999997
0.20000000000000001	0.074999999999999997
0.20000000000000001	0.074999999999999997
0.20000000000000001	0.0
0.20000000000000001	0.050000000000000003
0.20000000000000001	0.10000000000000001
0.20000000000000001	0.050000000000000003
0.20000000000000001	0.050000000000000003
0.20000000000000001	0.050000000000000003
0.20000000000000001	0.050000000000000003
0.20000000000000001	0.074999999999999997
0.20000000000000001	0.050000000000000003
0.20000000000000001	0.074999999999999997
0.20000000000000001	0.025000000000000001
0.20000000000000001	0.17499999999999999
0.20000000000000001	0.050000000000000003
0.20000000000000001	0.025000000000000001
0.20000000000000001	0.10000000000000001
0.20000000000000001	0.10000000000000001
0.22	0.125
0.22	0.050000000000000003
0.22	0.10000000000000001
0.22	0.074999999999999997
0.22	0.025000000000000001
0.22	0.10000000000000001
0.22	0.10000000000000001
0.22	0.050000000000000003
0.22	0.125
0.22	0.050000000000000003
0.22	0.050000000000000003
0.22	0.125
0.22	0.050000000000000003
0.22	0.17499999999999999
0.22	0.074999999999999997
0.22	0.050000000000000003
0.22	0.050000000000000003
0.22	0.074999999999999997
0.22	0.10000000000000001
0.22	0.074999999999999997
0.23999999999999999	0.125
0.23999999999999999	0.050000000000000003
0.23999999999999999	0.074999999999999997
0.23999999999999999	0.14999999999999999
0.23999999999999999	0.074999999999999997
0.23999999999999999	0.17499999999999999
0.23999999999999999	0.10000000000000001
0.23999999999999999	0.10000000000000001
0.23999999999999999	0.10000000000000001
0.23999999999999999	0.050000000000000003
0.23999999999999999	0.050000000000000003
0.23999999999999999	0.125
0.23999999999999999	0.10000000000000001
0.23999999999999999	0.050000000000000003
0.23999999999999999	0.17499999999999999
0.23999999999999999	0.025000000000000001
0.23999999999999999	0.17499999999999999
0.23999999999999999	0.125
0.23999999999999999	0.14999999999999999
0.23999999999999999	0.050000000000000003
0.26000000000000001	0.050000000000000003
0.26000000000000001	0.10000000000000001
0.26000000000000001	0.125
0.26000000000000001	0.125
0.26000000000000001	0.125
0.26000000000000001	0.17499999999999999
0.26000000000000001	0.025000000000000001
0.26000000000000001	0.10000000000000001
0.26000000000000001	0.17499999999999999
0.26000000000000001	0.074999999999999997
0.26000000000000001	0.10000000000000001
0.26000000000000001	0.10000000000000001
0.26000000000000001	0.125
0.26000000000000001	0.125
0.26000000000000001	0.10000000000000001
0.26000000000000001	0.10000000000000001
0.26000000000000001	0.125
0.26000000000000001	0.125
0.26000000000000001	0.10000000000000001
0.26000000000000001	0.074999999999999997
0.28000000000000003	0.17499999999999999
0.28000000000000003	0.125
0.28000000000000003	0.25
0.28000000000000003	0.17499999999999999
0.28000000000000003	0.20000000000000001
0.28000000000000003	0.14999999999999999
0.28000000000000003	0.125
0.28000000000000003	0.025000000000000001
0.28000000000000003	0.10000000000000001
0.28000000000000003	0.074999999999999997
0.28000000000000003	0.125
0.28000000000000003	0.14999999999999999
0.28000000000000003	0.22500000000000001
0.28000000000000003	0.10000000000000001
0.28000000000000003	0.125
0.28000000000000003	0.14999999999999999
0.28000000000000003	0.074999999999999997
0.28000000000000003	0.050000000000000003
0.28000000000000003	0.050000000000000003
0.28000000000000003	0.050000000000000003
0.29999999999999999	0.17499999999999999
0.29999999999999999	0.17499999999999999
0.29999999999999999	0.074999999999999997
0.29999999999999999	0.17499999999999999
0.29999999999999999	0.074999999999999997
0.29999999999999999	0.125
0.29999999999999999	0.125
0.29999999999999999	0.050000000000000003
0.29999999999999999	0.074999999999999997
0.29999999999999999	0.20000000000000001
0.29999999999999999	0.050000000000000003
0.29999999999999999	0.17499999999999999
0.29999999999999999	0.14999999999999999
0.29999999999999999	0.10000000000000001
0.29999999999999999	0.22500000000000001
0.29999999999999999	0.10000000000000001
0.29999999999999999	0.074999999999999997
0.29999999999999999	0.10000000000000001
0.29999999999999999	0.125
0.29999999999999999	0.125
0.32000000000000001	0.074999999999999997
0.32000000000000001	0.074999999999999997
0.32000000000000001	0.14999999999999999
0.32000000000000001	0.14999999999999999
0.32000000000000001	0.125
0.32000000000000001	0.10000000000000001
0.32000000000000001	0.125
0.32000000000000001	0.14999999999999999
0.32000000000000001	0.050000000000000003
0.32000000000000001	0.025000000000000001
0.32000000000000001	0.125
0.32000000000000001	0.20000000000000001
0.32000000000000001	0.10000000000000001
0.32000000000000001	0.10000000000000001
0.32000000000000001	0.17499999999999999
0.32000000000000001	0.10000000000000001
0.32000000000000001	0.17499999999999999
0.32000000000000001	0.125
0.32000000000000001	0.10000000000000001
0.32000000000000001	0.20000000000000001
0.34000000000000002	0.22500000000000001
0.34000000000000002	0.17499999999999999
0.34000000000000002	0.17499999999999999
0.34000000000000002	0.10000000000000001
0.34000000000000002	0.050000000000000003
0.34000000000000002	0.22500000000000001
0.34000000000000002	0.10000000000000001
0.34000000000000002	0.125
0.34000000000000002	0.074999999999999997
0.34000000000000002	0.17499999999999999
0.34000000000000002	0.14999999999999999
0.34000000000000002	0.10000000000000001
0.34000000000000002	0.17499999999999999
0.34000000000000002	0.14999999999999999
0.34000000000000002	0.20000000000000001
0.34000000000000002	0.074999999999999997
0.34000000000000002	0.17499999999999999
0.34000000000000002	0.14999999999999999
0.34000000000000002	0.17499999999999999
0.34000000000000002	0.14999999999999999
0.35999999999999999	0.22500000000000001
0.35999999999999999	0.125
0.35999999999999999	0.074999999999999997
0.35999999999999999	0.10000000000000001
0.35999999999999999	0.14999999999999999
0.35999999999999999	0.125
0.35999999999999999	0.25
0.35999999999999999	0.10000000000000001
0.35999999999999999	0.17499999999999999
0.35999999999999999	0.14999999999999999
0.35999999999999999	0.22500000000000001
0.35999999999999999	0.10000000000000001
0.35999999999999999	0.10000000000000001
0.35999999999999999	0.125
0.35999999999999999	0.125
0.35999999999999999	0.27500000000000002
0.35999999999999999	0.14999999999999999
0.35999999999999999	0.125
0.35999999999999999	0.125
0.35999999999999999	0.074999999999999997
0.38	0.10000000000000001
0.38	0.125
0.38	0.125
0.38	0.17499999999999999
0.38	0.17499999999999999
0.38	0.22500000000000001
0.38	0.14999999999999999
0.38	0.125
0.38	0.10000000000000001
0.38	0.050000000000000003
0.38	0.074999999999999997
0.38	0.20000000000000001
0.38	0.125
0.38	0.20000000000000001
0.38	0.125
0.38	0.14999999999999999
0.38	0.20000000000000001
0.38	0.20000000000000001
0.38	0.14999999999999999
0.38	0.20000000000000001
0.40000000000000002	0.125
0.40000000000000002	0.125
0.40000000000000002	0.17499999999999999
0.40000000000000002	0.17499999999999999
0.40000000000000002	0.125
0.40000000000000002	0.17499999999999999
0.40000000000000002	0.17499999999999999
0.40000000000000002	0.125
0.40000000000000002	0.25
0.40000000000000002	0.17499999999999999
0.40000000000000002	0.14999999999999999
0.40000000000000002	0.22500000000000001
0.40000000000000002	0.074999999999999997
0.40000000000000002	0.14999999999999999
0.40000000000000002	0.14999999999999999
0.40000000000000002	0.125
0.40000000000000002	0.17499999999999999
0.40000000000000002	0.10000000000000001
0.40000000000000002	0.14999999999999999
0.40000000000000002	0.20000000000000001
0.41999999999999998	0.22500000000000001
0.41999999999999998	0.17499999999999999
0.41999999999999998	0.10000000000000001
0.41999999999999998	0.074999999999999997
0.41999999999999998	0.10000000000000001
0.41999999999999998	0.10000000000000001
0.41999999999999998	0.25
0.41999999999999998	0.27500000000000002
0.41999999999999998	0.20000000000000001
0.41999999999999998	0.125
0.41999999999999998	0.17499999999999999
0.41999999999999998	0.29999999999999999
0.41999999999999998	0.17499999999999999
0.41999999999999998	0.10000000000000001
0.41999999999999998	0.17499999999999999
0.41999999999999998	0.20000000000000001
0.41999999999999998	0.25
0.41999999999999998	0.125
0.41999999999999998	0.14999999999999999
0.41999999999999998	0.14999999999999999
0.44	0.14999999999999999
0.44	0.10000000000000001
0.44	0.14999999999999999
0.44	0.14999999999999999
0.44	0.125
0.44	0.17499999999999999
0.44	0.125
0.44	0.22500000000000001
0.44	0.17499999999999999
0.44	0.14999999999999999
0.44	0.22500000000000001
0.44	0.125
0.44	0.22500000000000001
0.44	0.22500000000000001
0.44	0.27500000000000002
0.44	0.125
0.44	0.17499999999999999
0.44	0.17499999999999999
0.44	0.22500000000000001
0.44	0.22500000000000001
0.46000000000000002	0.14999999999999999
0.46000000000000002	0.14999999999999999
0.46000000000000002	0.20000000000000001
0.46000000000000002	0.25
0.46000000000000002	0.25
0.46000000000000002	0.25
0.46000000000000002	0.20000000000000001
0.46000000000000002	0.14999999999999999
0.46000000000000002	0.27500000000000002
0.46000000000000002	0.17499999999999999
0.46000000000000002	0.074999999999999997
0.46000000000000002	0.10000000000000001
0.46000000000000002	0.17499999999999999
0.46000000000000002	0.29999999999999999
0.46000000000000002	0.22500000000000001
0.46000000000000002	0.125
0.46000000000000002	0.20000000000000001
0.46000000000000002	0.074999999999999997
0.46000000000000002	0.20000000000000001
0.46000000000000002	0.20000000000000001
0.47999999999999998	0.20000000000000001
0.47999999999999998	0.17499999999999999
0.47999999999999998	0.17499999999999999
0.47999999999999998	0.14999999999999999
0.47999999999999998	0.29999999999999999
0.47999999999999998	0.22500000000000001
0.47999999999999998	0.17499999999999999
0.47999999999999998	0.29999999999999999
0.47999999999999998	0.10000000000000001
0.47999999999999998	0.10000000000000001
0.47999999999999998	0.25
0.47999999999999998	0.17499999999999999
0.47999999999999998	0.27500000000000002
0.47999999999999998	0.125
0.47999999999999998	0.20000000000000001
0.47999999999999998	0.27500000000000002
0.47999999999999998	0.25
0.47999999999999998	0.25
0.47999999999999998	0.29999999999999999
0.47999999999999998	0.22500000000000001
0.5	0.27500000000000002
0.5	0.20000000000000001
0.5	0.17499999999999999
0.5	0.17499999999999999
0.5	0.20000000000000001
0.5	0.17499999999999999
0.5	0.29999999999999999
0.5	0.22500000000000001
0.5	0.25
0.5	0.20000000000000001
0.5	0.32500000000000001
0.5	0.22500000000000001
0.5	0.17499999999999999
0.5	0.27500000000000002
0.5	0.20000000000000001
0.5	0.20000000000000001
0.5	0.14999999999999999
0.5	0.29999999999999999
0.5	0.20000000000000001
0.5	0.27500000000000002
0.52000000000000002	0.27500000000000002
0.52000000000000002	0.32500000000000001
0.52000000000000002	0.20000000000000001
0.52000000000000002	0.20000000000000001
0.52000000000000002	0.22500000000000001
0.52000000000000002	0.22500000000000001
0.52000000000000002	0.22500000000000001
0.52000000000000002	0.27500000000000002
0.52000000000000002	0.27500000000000002
0.52000000000000002	0.22500000000000001
0.52000000000000002	0.17499999999999999
0.52000000000000002	0.29999999999999999
0.52000000000000002	0.17499999999999999
0.52000000000000002	0.17499999999999999
0.52000000000000002	0.20000000000000001
0.52000000000000002	0.20000000000000001
0.52000000000000002	0.22500000000000001
0.52000000000000002	0.125
0.52000000000000002	0.25
0.52000000000000002	0.29999999999999999
0.54000000000000004	0.20000000000000001
0.54000000000000004	0.22500000000000001
0.54000000000000004	0.22500000000000001
0.54000000000000004	0.25
0.54000000000000004	0.32500000000000001
0.54000000000000004	0.20000000000000001
0.54000000000000004	0.32500000000000001
0.54000000000000004	0.20000000000000001
0.54000000000000004	0.22500000000000001
0.54000000000000004	0.29999999999999999
0.54000000000000004	0.20000000000000001
0.54000000000000004	0.27500000000000002
0.54000000000000004	0.22500000000000001
0.54000000000000004	0.17499999999999999
0.54000000000000004	0.22500000000000001
0.54000000000000004	0.29999999999999999
0.54000000000000004	0.27500000000000002
0.54000000000000004	0.17499999999999999
0.54000000000000004	0.17499999999999999
0.54000000000000004	0.10000000000000001
0.56000000000000005	0.25
0.56000000000000005	0.29999999999999999
0.56000000000000005	0.125
0.56000000000000005	0.25
0.56000000000000005	0.29999999999999999
0.56000000000000005	0.25
0.56000000000000005	0.27500000000000002
0.56000000000000005	0.25
0.56000000000000005	0.25
0.56000000000000005	0.27500000000000002
0.56000000000000005	0.27500000000000002
0.56000000000000005	0.29999999999999999
0.56000000000000005	0.32500000000000001
0.56000000000000005	0.29999999999999999
0.56000000000000005	0.22500000000000001
0.56000000000000005	0.17499999999999999
0.56000000000000005	0.25
0.56000000000000005	0.22500000000000001
0.56000000000000005	0.20000000000000001
0.56000000000000005	0.27500000000000002
0.57999999999999996	0.29999999999999999
0.57999999999999996	0.32500000000000001
0.57999999999999996	0.25
0.57999999999999996	0.29999999999999999
0.57999999999999996	0.17499999999999999
0.57999999999999996	0.14999999999999999
0.57999999999999996	0.27500000000000002
0.57999999999999996	0.25
0.57999999999999996	0.27500000000000002
0.57999999999999996	0.20000000000000001
0.57999999999999996	0.32500000000000001
0.57999999999999996	0.25
0.57999999999999996	0.17499999999999999
0.57999999999999996	0.375
0.57999999999999996	0.29999999999999999
0.57999999999999996	0.29999999999999999
0.57999999999999996	0.34999999999999998
0.57999999999999996	0.32500000000000001
0.57999999999999996	0.22500000000000001
0.57999999999999996	0.22500000000000001
0.59999999999999998	0.20000000000000001
0.59999999999999998	0.22500000000000001
0.59999999999999998	0.25
0.59999999999999998	0.42499999999999999
0.59999999999999998	0.29999999999999999
0.59999999999999998	0.25
0.59999999999999998	0.32500000000000001
0.59999999999999998	0.29999999999999999
0.59999999999999998	0.22500000000000001
0.59999999999999998	0.29999999999999999
0.59999999999999998	0.17499999999999999
0.59999999999999998	0.29999999999999999
0.59999999999999998	0.375
0.59999999999999998	0.32500000000000001
0.59999999999999998	0.375
0.59999999999999998	0.32500000000000001
0.59999999999999998	0.25
0.59999999999999998	0.25
0.59999999999999998	0.29999999999999999
0.59999999999999998	0.32500000000000001
0.62	0.32500000000000001
0.62	0.29999999999999999
0.62	0.27500000000000002
0.62	0.32500000000000001
0.62	0.29999999999999999
0.62	0.29999999999999999
0.62	0.32500000000000001
0.62	0.34999999999999998
0.62	0.27500000000000002
0.62	0.25
0.62	0.34999999999999998
0.62	0.375
0.62	0.27500000000000002
0.62	0.29999999999999999
0.62	0.32500000000000001
0.62	0.27500000000000002
0.62	0.27500000000000002
0.62	0.375
0.62	0.32500000000000001
0.62	0.375
0.64000000000000001	0.32500000000000001
0.64000000000000001	0.34999999999999998
0.64000000000000001	0.25
0.64000000000000001	0.375
0.64000000000000001	0.40000000000000002
0.64000000000000001	0.34999999999999998
0.64000000000000001	0.42499999999999999
0.64000000000000001	0.27500000000000002
0.64000000000000001	0.29999999999999999
0.64000000000000001	0.375
0.64000000000000001	0.25
0.64000000000000001	0.40000000000000002
0.64000000000000001	0.22500000000000001
0.64000000000000001	0.375
0.64000000000000001	0.42499999999999999
0.64000000000000001	0.375
0.64000000000000001	0.25
0.64000000000000001	0.42499999999999999
0.64000000000000001	0.25
0.64000000000000001	0.34999999999999998
0.66000000000000003	0.32500000000000001
0.66000000000000003	0.32500000000000001
0.66000000000000003	0.27500000000000002
0.66000000000000003	0.40000000000000002
0.66000000000000003	0.32500000000000001
0.66000000000000003	0.34999999999999998
0.66000000000000003	0.32500000000000001
0.66000000000000003	0.375
0.66000000000000003	0.375
0.66000000000000003	0.375
0.66000000000000003	0.375
0.66000000000000003	0.29999999999999999
0.66000000000000003	0.34999999999999998
0.66000000000000003	0.42499999999999999
0.66000000000000003	0.32500000000000001
0.66000000000000003	0.29999999999999999
0.66000000000000003	0.29999999999999999
0.66000000000000003	0.40000000000000002
0.66000000000000003	0.40000000000000002
0.66000000000000003	0.25
0.68000000000000005	0.375
0.68000000000000005	0.34999999999999998
0.68000000000000005	0.29999999999999999
0.68000000000000005	0.32500000000000001
0.68000000000000005	0.375
0.68000000000000005	0.40000000000000002
0.68000000000000005	0.29999999999999999
0.68000000000000005	0.29999999999999999
0.68000000000000005	0.34999999999999998
0.68000000000000005	0.32500000000000001
0.68000000000000005	0.27500000000000002
0.68000000000000005	0.40000000000000002
0.68000000000000005	0.32500000000000001
0.68000000000000005	0.34999999999999998
0.68000000000000005	0.40000000000000002
0.68000000000000005	0.29999999999999999
0.68000000000000005	0.34999999999999998
0.68000000000000005	0.375
0.68000000000000005	0.47499999999999998
0.68000000000000005	0.34999999999999998
0.69999999999999996	0.42499999999999999
0.69999999999999996	0.17499999999999999
0.69999999999999996	0.32500000000000001
0.69999999999999996	0.29999999999999999
0.69999999999999996	0.29999999999999999
0.69999999999999996	0.40000000000000002
0.69999999999999996	0.34999999999999998
0.69999999999999996	0.32500000000000001
0.69999999999999996	0.45000000000000001
0.69999999999999996	0.29999999999999999
0.69999999999999996	0.42499999999999999
0.69999999999999996	0.375
0.69999999999999996	0.375
0.69999999999999996	0.375
0.69999999999999996	0.42499999999999999
0.69999999999999996	0.45000000000000001
0.69999999999999996	0.52500000000000002
0.69999999999999996	0.375
0.69999999999999996	0.40000000000000002
0.69999999999999996	0.40000000000000002
0.71999999999999997	0.32500000000000001
0.71999999999999997	0.32500000000000001
0.71999999999999997	0.47499999999999998
0.71999999999999997	0.32500000000000001
0.71999999999999997	0.42499999999999999
0.71999999999999997	0.32500000000000001
0.71999999999999997	0.40000000000000002
0.71999999999999997	0.34999999999999998
0.71999999999999997	0.32500000000000001
0.71999999999999997	0.45000000000000001
0.71999999999999997	0.40000000000000002
0.71999999999999997	0.22500000000000001
0.71999999999999997	0.42499999999999999
0.71999999999999997	0.40000000000000002
0.71999999999999997	0.34999999999999998
0.71999999999999997	0.29999999999999999
0.71999999999999997	0.34999999999999998
0.71999999999999997	0.32500000000000001
0.71999999999999997	0.5
0.71999999999999997	0.29999999999999999
0.73999999999999999	0.27500000000000002
0.73999999999999999	0.42499999999999999
0.73999999999999999	0.375
0.73999999999999999	0.47499999999999998
0.73999999999999999	0.375
0.73999999999999999	0.40000000000000002
0.73999999999999999	0.375
0.73999999999999999	0.42499999999999999
0.73999999999999999	0.32500000000000001
0.73999999999999999	0.40000000000000002
0.73999999999999999	0.40000000000000002
0.73999999999999999	0.375
0.73999999999999999	0.5
0.73999999999999999	0.42499999999999999
0.73999999999999999	0.34999999999999998
0.73999999999999999	0.40000000000000002
0.73999999999999999	0.375
0.73999999999999999	0.45000000000000001
0.73999999999999999	0.29999999999999999
0.73999999999999999	0.34999999999999998
0.76000000000000001	0.47499999999999998
0.76000000000000001	0.40000000000000002
0.76000000000000001	0.42499999999999999
0.76000000000000001	0.52500000000000002
0.76000000000000001	0.47499999999999998
0.76000000000000001	0.375
0.76000000000000001	0.34999999999999998
0.76000000000000001	0.40000000000000002
0.76000000000000001	0.32500000000000001
0.76000000000000001	0.45000000000000001
0.76000000000000001	0.45000000000000001
0.76000000000000001	0.34999999999999998
0.76000000000000001	0.375
0.76000000000000001	0.375
0.76000000000000001	0.42499999999999999
0.76000000000000001	0.47499999999999998
0.76000000000000001	0.29999999999999999
0.76000000000000001	0.52500000000000002
0.76000000000000001	0.5
0.76000000000000001	0.5
0.78000000000000003	0.45000000000000001
0.78000000000000003	0.47499999999999998
0.78000000000000003	0.5
0.78000000000000003	0.375
0.78000000000000003	0.32500000000000001
0.78000000000000003	0.40000000000000002
0.78000000000000003	0.42499999999999999
0.78000000000000003	0.40000000000000002
0.78000000000000003	0.42499999999999999
0.78000000000000003	0.40000000000000002
0.78000000000000003	0.47499999999999998
0.78000000000000003	0.47499999999999998
0.78000000000000003	0.45000000000000001
0.78000000000000003	0.42499999999999999
0.78000000000000003	0.47499999999999998
0.78000000000000003	0.47499999999999998
0.78000000000000003	0.47499999999999998
0.78000000000000003	0.47499999999999998
0.78000000000000003	0.42499999999999999
0.78000000000000003	0.5
0.80000000000000004	0.47499999999999998
0.80000000000000004	0.45000000000000001
0.80000000000000004	0.42499999999999999
0.80000000000000004	0.52500000000000002
0.80000000000000004	0.45000000000000001
0.80000000000000004	0.5
0.80000000000000004	0.27500000000000002
0.80000000000000004	0.5
0.80000000000000004	0.55000000000000004
0.80000000000000004	0.52500000000000002
0.80000000000000004	0.5
0.80000000000000004	0.45000000000000001
0.80000000000000004	0.52500000000000002
0.80000000000000004	0.40000000000000002
0.80000000000000004	0.52500000000000002
0.80000000000000004	0.40000000000000002
0.80000000000000004	0.47499999999999998
0.80000000000000004	0.42499999999999999
0.80000000000000004	0.42499999999999999
0.80000000000000004	0.42499999999999999
0.81999999999999995	0.47499999999999998
0.81999999999999995	0.57499999999999996
0.81999999999999995	0.52500000000000002
0.81999999999999995	0.625
0.81999999999999995	0.5
0.81999999999999995	0.52500000000000002
0.81999999999999995	0.42499999999999999
0.81999999999999995	0.5
0.81999999999999995	0.45000000000000001
0.81999999999999995	0.40000000000000002
0.81999999999999995	0.57499999999999996
0.81999999999999995	0.5
0.81999999999999995	0.52500000000000002
0.81999999999999995	0.40000000000000002
0.81999999999999995	0.375
0.81999999999999995	0.52500000000000002
0.81999999999999995	0.47499999999999998
0.81999999999999995	0.40000000000000002
0.81999999999999995	0.45000000000000001
0.81999999999999995	0.375
0.83999999999999997	0.5
0.83999999999999997	0.52500000000000002
0.83999999999999997	0.5
0.83999999999999997	0.57499999999999996
0.83999999999999997	0.34999999999999998
0.83999999999999997	0.59999999999999998
0.83999999999999997	0.47499999999999998
0.83999999999999997	0.57499999999999996
0.83999999999999997	0.52500000000000002
0.83999999999999997	0.57499999999999996
0.83999999999999997	0.42499999999999999
0.83999999999999997	0.47499999999999998
0.83999999999999997	0.45000000000000001
0.83999999999999997	0.40000000000000002
0.83999999999999997	0.52500000000000002
0.83999999999999997	0.52500000000000002
0.83999999999999997	0.625
0.83999999999999997	0.5
0.83999999999999997	0.5
0.83999999999999997	0.42499999999999999
0.85999999999999999	0.5
0.85999999999999999	0.52500000000000002
0.85999999999999999	0.5
0.85999999999999999	0.47499999999999998
0.85999999999999999	0.59999999999999998
0.85999999999999999	0.59999999999999998
0.85999999999999999	0.47499999999999998
0.85999999999999999	0.5
0.85999999999999999	0.625
0.85999999999999999	0.52500000000000002
0.85999999999999999	0.59999999999999998
0.85999999999999999	0.5
0.85999999999999999	0.57499999999999996
0.85999999999999999	0.45000000000000001
0.85999999999999999	0.52500000000000002
0.85999999999999999	0.55000000000000004
0.85999999999999999	0.59999999999999998
0.85999999999999999	0.5
0.85999999999999999	0.5
0.85999999999999999	0.57499999999999996
0.88	0.625
0.88	0.625
0.88	0.47499999999999998
0.88	0.65000000000000002
0.88	0.57499999999999996
0.88	0.57499999999999996
0.88	0.625
0.88	0.625
0.88	0.59999999999999998
0.88	0.45000000000000001
0.88	0.55000000000000004
0.88	0.5
0.88	0.52500000000000002
0.88	0.59999999999999998
0.88	0.57499999999999996
0.88	0.57499999999999996
0.88	0.47499999999999998
0.88	0.69999999999999996
0.88	0.47499999999999998
0.88	0.59999999999999998
0.90000000000000002	0.57499999999999996
0.90000000000000002	0.625
0.90000000000000002	0.55000000000000004
0.90000000000000002	0.625
0.90000000000000002	0.57499999999999996
0.90000000000000002	0.65000000000000002
0.90000000000000002	0.52500000000000002
0.90000000000000002	0.57499999999999996
0.90000000000000002	0.59999999999999998
0.90000000000000002	0.65000000000000002
0.90000000000000002	0.65000000000000002
0.90000000000000002	0.65000000000000002
0.90000000000000002	0.65000000000000002
0.90000000000000002	0.55000000000000004
0.90000000000000002	0.59999999999999998
0.90000000000000002	0.67500000000000004
0.90000000000000002	0.59999999999999998
0.90000000000000002	0.69999999999999996
0.90000000000000002	0.57499999999999996
0.90000000000000002	0.5
0.92000000000000004	0.59999999999999998
0.92000000000000004	0.80000000000000004
0.92000000000000004	0.69999999999999996
0.92000000000000004	0.57499999999999996
0.92000000000000004	0.67500000000000004
0.92000000000000004	0.72499999999999998
0.92000000000000004	0.625
0.92000000000000004	0.55000000000000004
0.92000000000000004	0.65000000000000002
0.92000000000000004	0.625
0.92000000000000004	0.72499999999999998
0.92000000000000004	0.72499999999999998
0.92000000000000004	0.67500000000000004
0.92000000000000004	0.65000000000000002
0.92000000000000004	0.65000000000000002
0.92000000000000004	0.57499999999999996
0.92000000000000004	0.67500000000000004
0.92000000000000004	0.67500000000000004
0.92000000000000004	0.65000000000000002
0.92000000000000004	0.625
0.93999999999999995	0.75
0.93999999999999995	0.59999999999999998
0.93999999999999995	0.67500000000000004
0.93999999999999995	0.69999999999999996
0.93999999999999995	0.69999999999999996
0.93999999999999995	0.625
0.93999999999999995	0.59999999999999998
0.93999999999999995	0.59999999999999998
0.93999999999999995	0.65000000000000002
0.93999999999999995	0.69999999999999996
0.93999999999999995	0.69999999999999996
0.93999999999999995	0.80000000000000004
0.93999999999999995	0.75
0.93999999999999995	0.65000000000000002
0.93999999999999995	0.69999999999999996
0.93999999999999995	0.75
0.93999999999999995	0.59999999999999998
0.93999999999999995	0.72499999999999998
0.93999999999999995	0.69999999999999996
0.93999999999999995	0.67500000000000004
0.95999999999999996	0.80000000000000004
0.95999999999999996	0.75
0.95999999999999996	0.80000000000000004
0.95999999999999996	0.72499999999999998
0.95999999999999996	0.75
0.95999999999999996	0.65000000000000002
0.95999999999999996	0.80000000000000004
0.95999999999999996	0.80000000000000004
0.95999999999999996	0.875
0.95999999999999996	0.69999999999999996
0.95999999999999996	0.57499999999999996
0.95999999999999996	0.69999999999999996
0.95999999999999996	0.72499999999999998
0.95999999999999996	0.65000000000000002
0.95999999999999996	0.59999999999999998
0.95999999999999996	0.59999999999999998
0.95999999999999996	0.55000000000000004
0.95999999999999996	0.625
0.95999999999999996	0.625
0.95999999999999996	0.75
0.97999999999999998	0.82499999999999996
0.97999999999999998	0.82499999999999996
0.97999999999999998	0.875
0.97999999999999998	0.90000000000000002
0.97999999999999998	0.90000000000000002
0.97999999999999998	0.84999999999999998
0.97999999999999998	0.80000000000000004
0.97999999999999998	0.84999999999999998
0.97999999999999998	0.69999999999999996
0.97999999999999998	0.875
0.97999999999999998	0.84999999999999998
0.97999999999999998	0.80000000000000004
0.97999999999999998	0.80000000000000004
0.97999999999999998	0.67500000000000004
0.97999999999999998	0.75
0.97999999999999998	0.82499999999999996
0.97999999999999998	0.84999999999999998
0.97999999999999998	0.82499999999999996
0.97999999999999998	0.84999999999999998
0.97999999999999998	0.875
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0

